Design and Evaluation of Alternate Enumeration Techniques for Subset Sum Problem

The subset sum problem, also referred as SSP, is a NP-Hard computational problem. SSP has its applications in broad domains like cryptography, number theory, operation research and complexity theory. The most famous algorithm for solving SSP is Backtracking Algorithm which has exponential time complexity. Therefore, our goal is to design and develop better alternate enumeration techniques for faster generation of SSP solutions. Given the set of first n natural numbers which is denoted by Xn and a target sum S, we propose various alternate enumeration techniques which find all the subsets of Xn that add up to sum S. In this paper, we present the mathematics behind this exponential problem. We analyze the distribution of power set of Xn and present formulas which show definite patterns and relations among these subsets. We introduce three major distributions for power set of Xn: Sum Distribution, Length-Sum Distribution and Element Distribution. These distributions are prepossessing procedures for various alternate enumeration techniques for solving SSP. We propose novel algorithms: Subset Generation using Sum Distribution, Subset Generation using Length-Sum Distribution, Basic Bucket Algorithm, Maximum and Minimum Frequency Driven Bucket Algorithms and Local Search using Maximal and Minimal Subsets for enumerating SSP. We compare the performance of these approaches against the traditional backtracking algorithm. The efficiency and effectiveness of these algorithms are presented with the help of these experimental results. Furthermore, we studied the over solution set of subsets generated by various algorithms to get the complete solution for subset sum problem. Finally, we present a conjecture about upper bound on the number of subsets that has to be enumerated to get all solutions for Subset Sum Problem.

==> manifest.txt <==
% \iffalse meta-comment
%
% Copyright 2003, 2004
% Rolf Niepraschk, Rolf.Niepraschk@ptb.de
% Hubert Gaesslein, HubertJG@open.mind.de
% 
% This file is part of the LaTeX `pict2e' package.
% ------------------------------------------------
% 
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX 
% version 2003/12/01 or later.
% 
% The list of all files belonging to the LaTeX `pict2e' package is
% given in the file `manifest.txt'.
% 
% \fi
%
% CONTENTS OF THE PICT2E PACKAGE
% ==============================

pict2e.ins
        Installation script.

pict2e.dtx
        Extended versions of some of the commands of the `picture'
        environment.

p2e-drivers.dtx
        Source for driver files for supported drivers.

README.pict2e
        Short notes about the package.

manifest.txt
        This file.

